Compiler Discovered Dynamic Scheduling of Irregular Code in High-Level Synthesis

Dynamically scheduled high-level synthesis (HLS) achieves higher throughput than static HLS for codes with unpredictable memory accesses and control flow. However, excessive dataflow scheduling results in circuits that use more resources and have a slower critical path, even when only a part of the circuit exhibits dynamic behavior. Recent work has shown that marking parts of a dataflow circuit for static scheduling can save resources and improve performance (hybrid scheduling), but the dynamic part of the circuit still bottlenecks the critical path. We propose instead to selectively introduce dynamic scheduling into static HLS. This paper presents an algorithm for identifying code regions amenable to dynamic scheduling and shows a methodology for introducing dynamically scheduled basic blocks, loops, and memory operations into static HLS. Our algorithm is informed by modulo-scheduling and can be integrated into any modulo-scheduled HLS tool. On a set of ten benchmarks, we show that our approach achieves on average an up to 3.7$\times$ and 3$\times$ speedup against dynamic and hybrid scheduling, respectively, with an area overhead of 1.3$\times$ and frequency degradation of 0.74$\times$ when compared to static HLS.

==> rebuttal.txt <==
R1:
- We do support off-chip memory, either via a Load-Store Queue or directly. However, to be able to compare against Dynamatic we limit the evaluation to on-chip BRAM. 

R2:
- We use a simple model for the latencies of LLVM IR, which we generated based on compilation data from a number of kernels. We discuss why this can be a limitation at the end of this response.
- The dependence distance can increase after a node is deleted in a DDG path if that node has a lower dependence distance than the rest of the nodes in the path. For example, a loop with an if-statement where one branch calculates a recurrence value on every iteration (dependence distance 1), while the other calculates it only on every second iteration (dependence distance 2).
- Our implementation code resides in a public git repository. We plan to link to it in the paper. We aim to include more implementation details in the two additional pages that can be bought. Our tool flow is:
1. Compile the SYCL program to LLVM IR and run analysis passes.
2. Based on the analysis, do an AST transformation: copy the kernel AST nodes, insert LSQ/MUX kernel(s), and insert pipe read/write function calls as required. An AST transformation is the easiest way to get kernel copies as of now, because of the multi-pass nature of current SYCL compilers.
3. Compile to LLVM IR again and run transformation passes on the original kernel and its copies: swap SSA values for pipe calls and delete instructions that are not needed. Our transformations are entirely expressed in LLVM IR (any SYCL construct like a pipe call is an LLVM function call).
4. Pass the transformed IR to downstream tools.

R3:
- We agree that the evaluation is a bit terse (owing to the page limit). We intend to buy additional pages to include a bar chart to visualize the relative improvements against the evaluated frameworks and to give precise performance improvement numbers in the abstract and contributions list.

Limitation of our approach (R1 & R2):
The decoupling of the DDG for modulo-scheduling should ideally be done in the compiler backend where the Initiation Interval (II) analysis has access to an accurate model of the FPGA target. This is not possible with vendor compilers where the backends are closed source. Our analysis uses a simple model for the operation latencies (e.g. ignoring operator chaining), and could thus over approximate the II of a recurrence and introduce dynamic scheduling where it's not really beneficial. Using such a simple model, together with SYCL kernels to do the latency-insensitive decoupling, works fine to demonstrate the potential of our idea, but it would have to be done in the backend in a production compiler. We intend to discuss this limitation in additional pages that can be bought.

